Do All MobileNets Quantize Poorly? Gaining Insights into the Effect of Quantization on Depthwise Separable Convolutional Networks Through the Eyes of Multi-scale Distributional Dynamics

As the "Mobile AI" revolution continues to grow, so does the need to understand the behaviour of edge-deployed deep neural networks. In particular, MobileNets are the go-to family of deep convolutional neural networks (CNN) for mobile. However, they often have significant accuracy degradation under post-training quantization. While studies have introduced quantization-aware training and other methods to tackle this challenge, there is limited understanding into why MobileNets (and potentially depthwise-separable CNNs (DWSCNN) in general) quantize so poorly compared to other CNN architectures. Motivated to gain deeper insights into this phenomenon, we take a different strategy and study the multi-scale distributional dynamics of MobileNet-V1, a set of smaller DWSCNNs, and regular CNNs. Specifically, we investigate the impact of quantization on the weight and activation distributional dynamics as information propagates from layer to layer, as well as overall changes in distributional dynamics at the network level. This fine-grained analysis revealed significant dynamic range fluctuations and a "distributional mismatch" between channelwise and layerwise distributions in DWSCNNs that lead to increasing quantized degradation and distributional shift during information propagation. Furthermore, analysis of the activation quantization errors show that there is greater quantization error accumulation in DWSCNN compared to regular CNNs. The hope is that such insights can lead to innovative strategies for reducing such distributional dynamics changes and improve post-training quantization for mobile.

==> ImageNet_quant_results.csv <==
Network Architecture,FP32 Acc,QUINT8 Acc,QMSE,QCE,QKL-Div,Percent Acc Decrease
MobileNet-V1-1.0-224,71.04,3.00 +/- 0.22,7.95E-4 +/- 8.7E-6,7.46 +/- 0.13,6.47 +/- 0.13,95.78 +/- 0.31
VGG-19,71.00,64.9 +/- 0.31,9.70E-5 +/- 4.1E-6,1.50 +/- 0.019,0.433 +/- 0.019,8.58 +/- 0.43


==> resnet34_and_regular_and_mbnet_mean_quant_results.csv <==
Network Architecture,FP32 Acc,QUINT8 Acc,QMSE,QCE,QKL-Div,Percent Acc Decrease
MobileNet No Gamma HeNorm,78.63,65.92 +/- 5.76,0.0266 +/- 0.011,1.08 +/- 0.45,0.76 +/- 0.43,16.16 +/- 7.32
MobileNet No Gamma GlorotUni,78.73,71.88 +/- 1.79,0.0186 +/- 0.0029,0.77 +/- 0.065,0.45 +/- 0.065,8.70 +/- 2.28
MobileNet With Gamma HeNorm,78.65,66.11 +/- 4.51,0.0278 +/- 0.0076,1.17 +/- 0.40,0.84 +/- 0.37,15.95 +/- 5.74
MobileNet With Gamma GlorotUni,78.46,65.87 +/- 2.36,0.0273 +/- 0.0046,1.05 +/- 0.13,0.72 +/- 0.13,16.05 +/- 3.01
DWS Conv No Gamma HeNorm,79.48,65.89 +/- 8.29,0.0236 +/- 0.012,1.03 +/- 0.33,0.60 +/- 0.33,17.10 +/- 10.43
DWS Conv No Gamma GlorotUni,78.63,68.93 +/- 2.90,0.0187 +/- 0.0036,0.88 +/- 0.11,0.48 +/- 0.11,12.34 +/- 3.69
DWS Conv With Gamma HeNorm,80.16,70.72 +/- 2.91,0.0187 +/- 0.0040,0.84 +/- 0.095,0.45 +/- 0.095,11.78 +/- 3.63
DWS Conv With Gamma GlorotUni,78.17,45.43 +/- 20.53,0.0592 +/- 0.037,2.51 +/- 1.34,2.04 +/- 1.34,41.88 +/- 26.26
Regular Conv No Gamma HeNorm,87.27,78.29 +/- 2.67,0.0170 +/- 0.0045,0.66 +/- 0.13,0.46 +/- 0.13,10.29 +/- 3.06
Regular Conv No Gamma GlorotUni,86.63,83.32 +/- 0.75,0.00764 +/- 0.0016,0.37 +/- 0.044,0.18 +/- 0.044,3.83 +/- 0.87
Regular Conv With Gamma HeNorm,88.01,80.26 +/- 0.77,0.0152 +/- 0.0013,0.55 +/- 0.022,0.38 +/- 0.022,8.80 +/- 0.88
Regular Conv With Gamma GlorotUni,86.58,81.15 +/- 2.17,0.0113 +/- 0.0044,0.46 +/- 0.11,0.26 +/- 0.11,6.27 +/- 2.51
ResNet34 No Gamma HeNorm,84.93,80.91 +/- 0.73,0.0123 +/- 0.0012,0.45 +/- 0.039,0.30 +/- 0.038,4.73 +/- 0.86
ResNet34 No Gamma GlorotUni,84.34,77.04 +/- 2.42,0.0181 +/- 0.0048,0.65 +/- 0.15,0.48 +/- 0.15,8.66 +/- 2.87
ResNet34 With Gamma HeNorm,85.35,83.79 +/- 0.65,0.00820 +/- 0.0021,0.35 +/- 0.056,0.20 +/- 0.056,1.83 +/- 0.76
ResNet34 With Gamma GlorotUni,85.67,78.95 +/- 1.88,0.0166 +/- 0.0031,0.60 +/- 0.12,0.44 +/- 0.12,7.84 +/-2.20


==> updated_regular_and_mbnet_mean_quant_results.csv <==
Network Architecture,FP32 Acc,QUINT8 Acc,QMSE,QCE,QKL-Div,Percent Acc Decrease
MobileNet No Gamma HeNorm,78.63,65.92 +/- 5.76,0.0266 +/- 0.011,1.08 +/- 0.45,0.76 +/- 0.43,16.16 +/- 7.32
MobileNet No Gamma GlorotUni,78.73,71.88 +/- 1.79,0.0186 +/- 0.0029,0.77 +/- 0.065,0.45 +/- 0.065,8.70 +/- 2.28
MobileNet With Gamma HeNorm,78.65,66.11 +/- 4.51,0.0278 +/- 0.0076,1.17 +/- 0.40,0.84 +/- 0.37,15.95 +/- 5.74
MobileNet With Gamma GlorotUni,78.46,65.87 +/- 2.36,0.0273 +/- 0.0046,1.05 +/- 0.13,0.72 +/- 0.13,16.05 +/- 3.01
DWS Conv No Gamma HeNorm,79.48,65.89 +/- 8.29,0.0236 +/- 0.012,1.03 +/- 0.33,0.60 +/- 0.33,17.10 +/- 10.43
DWS Conv No Gamma GlorotUni,78.63,68.93 +/- 2.90,0.0187 +/- 0.0036,0.88 +/- 0.11,0.48 +/- 0.11,12.34 +/- 3.69
DWS Conv With Gamma HeNorm,80.16,70.72 +/- 2.91,0.0187 +/- 0.0040,0.84 +/- 0.095,0.45 +/- 0.095,11.78 +/- 3.63
DWS Conv With Gamma GlorotUni,78.17,45.43 +/- 20.53,0.0592 +/- 0.037,2.51 +/- 1.34,2.04 +/- 1.34,41.88 +/- 26.26
Regular Conv No Gamma HeNorm,87.27,78.29 +/- 2.67,0.0170 +/- 0.0045,0.66 +/- 0.13,0.46 +/- 0.13,10.29 +/- 3.06
Regular Conv No Gamma GlorotUni,86.63,83.32 +/- 0.75,0.00764 +/- 0.0016,0.37 +/- 0.044,0.18 +/- 0.044,3.83 +/- 0.87
Regular Conv With Gamma HeNorm,88.01,80.26 +/- 0.77,0.0152 +/- 0.0013,0.55 +/- 0.022,0.38 +/- 0.022,8.80 +/- 0.88
Regular Conv With Gamma GlorotUni,86.58,81.15 +/- 2.17,0.0113 +/- 0.0044,0.46 +/- 0.11,0.26 +/- 0.11,6.27 +/- 2.51

